On Card guessing games: limit law for no feedback one-time riffle shuffle

We consider the following card guessing game with no feedback. An ordered deck of n cards labeled 1 up to n is riffle-shuffled exactly one time. Then, the goal of the game is to maximize the number of correct guesses of the cards. One after another a single card is drawn from the top, the guesser makes a guess without seeing the card and gets no response if the guess was correct or not. Building upon and improving earlier results, we provide a limit law for the number of correct guesses and also show convergence of the integer moments.

==> 1000-50000.csv <==
x,y
0,0.00112
1,0.00122
2,0.0027
3,0.00402
4,0.00466
5,0.0061
6,0.00754
7,0.00914
8,0.00916
9,0.01074
10,0.01268
11,0.01388
12,0.01438
13,0.0152
14,0.0163
15,0.01698
16,0.01728
17,0.01878
18,0.01902
19,0.01908
20,0.02038
21,0.02008
22,0.02064
23,0.02106
24,0.02188
25,0.02238
26,0.02094
27,0.0224
28,0.02208
29,0.0216
30,0.02194
31,0.02236
32,0.02306
33,0.02072
34,0.02018
35,0.02166
36,0.02018
37,0.01844
38,0.01978
39,0.0188
40,0.01744
41,0.01734
42,0.01786
43,0.01744
44,0.01632
45,0.01556
46,0.01554
47,0.01404
48,0.01324
49,0.01262
50,0.01304
51,0.01276
52,0.01176
53,0.01126
54,0.0103
55,0.00992
56,0.00962
57,0.00884
58,0.00862
59,0.00812
60,0.00762
61,0.0066
62,0.0067
63,0.00594
64,0.00566
65,0.00542
66,0.00498
67,0.00444
68,0.00394
69,0.00428
70,0.00378
71,0.00376
72,0.00306
73,0.00298
74,0.00276
75,0.00224
76,0.00212
77,0.00202
78,0.00174
79,0.00184
80,0.00134
81,0.00158
82,0.00134
83,0.00132
84,0.00082
85,0.00094
86,0.00092
87,0.00082
88,0.0006
89,0.0007
90,0.00058
91,0.00062
92,0.00046
93,0.0003
94,0.00038
95,0.00022
96,0.00026
97,0.00042
98,0.00022
99,0.00034
100,0.0002
101,0.00012
102,0.00016
103,0.00016
104,0.00008
105,0.00012
106,0.00004
107,0.0001
108,0.00008
109,0.0001
110,0.00006
111,0.00008
112,0.0001
113,0.00004
114,0.00008
115,0.00004
116,0.00002
117,0.00004
118,0.00006
119,0
120,0.00002
121,0.00002
122,0
123,0
124,0
125,0.00002
126,0.00002
127,0
128,0
129,0


==> 200-50000.csv <==
x,y
0,0.00632
1,0.00652
2,0.01342
3,0.01968
4,0.02358
5,0.03012
6,0.03468
7,0.0398
8,0.0443
9,0.04596
10,0.04756
11,0.05096
12,0.0495
13,0.0525
14,0.05002
15,0.04886
16,0.04592
17,0.04372
18,0.04122
19,0.0387
20,0.03576
21,0.03154
22,0.02958
23,0.02542
24,0.02326
25,0.02038
26,0.01726
27,0.01618
28,0.0127
29,0.01092
30,0.00912
31,0.0068
32,0.00626
33,0.0045
34,0.00392
35,0.0031
36,0.00252
37,0.00184
38,0.00148
39,0.00112


==> 5000-100000.csv <==
x,y
0,0.00033
1,0.00027
2,0.00055
3,0.00074
4,0.00065
5,0.00134
6,0.00154
7,0.00178
8,0.00202
9,0.00197
10,0.00225
11,0.00295
12,0.00281
13,0.00286
14,0.00327
15,0.00326
16,0.00403
17,0.00429
18,0.00436
19,0.00479
20,0.00487
21,0.00465
22,0.00541
23,0.00586
24,0.0059
25,0.00607
26,0.00589
27,0.00609
28,0.00665
29,0.00642
30,0.00704
31,0.00701
32,0.00766
33,0.00733
34,0.00715
35,0.00767
36,0.00779
37,0.00843
38,0.00787
39,0.00851
40,0.0087
41,0.0086
42,0.00824
43,0.00873
44,0.00885
45,0.00867
46,0.00871
47,0.00889
48,0.00916
49,0.00877
50,0.00916
51,0.0093
52,0.00921
53,0.00869
54,0.0091
55,0.00946
56,0.00943
57,0.01002
58,0.00917
59,0.00969
60,0.00972
61,0.00947
62,0.01001
63,0.00945
64,0.00929
65,0.01032
66,0.00979
67,0.00984
68,0.00894
69,0.00948
70,0.00961
71,0.00911
72,0.00893
73,0.00943
74,0.00941
75,0.00949
76,0.00906
77,0.00907
78,0.00878
79,0.00865
80,0.00853
81,0.00896
82,0.00841
83,0.00856
84,0.00848
85,0.00857
86,0.00868
87,0.00862
88,0.00835
89,0.0078
90,0.00829
91,0.00848
92,0.00769
93,0.00782
94,0.00833
95,0.00752
96,0.0076
97,0.00694
98,0.00708
99,0.00717
100,0.00725
101,0.00667
102,0.00703
103,0.00665
104,0.00698
105,0.00638
106,0.00688
107,0.00647
108,0.00662
109,0.00583
110,0.00601
111,0.00574
112,0.00585
113,0.00543
114,0.00572
115,0.00534
116,0.00532
117,0.00516
118,0.00525
119,0.00506
120,0.00482
121,0.00453
122,0.00486
123,0.00436
124,0.00405
125,0.00455
126,0.00409
127,0.00417
128,0.00408
129,0.00376
130,0.00382
131,0.00385
132,0.00394
133,0.0041
134,0.00348
135,0.00339
136,0.00315
137,0.00316
138,0.0032
139,0.00326
140,0.00324
141,0.00314
142,0.00264
143,0.00294
144,0.00261
145,0.0028
146,0.00244
147,0.00261
148,0.00235
149,0.00232
150,0.00228
151,0.00227
152,0.00228
153,0.00209
154,0.002
155,0.00186
156,0.00197
157,0.00169
158,0.00193
159,0.00175
160,0.00139
161,0.00161
162,0.00143
163,0.00133
164,0.00143
165,0.00153
166,0.00131
167,0.00124
168,0.0011
169,0.00104
170,0.00121
171,0.00112
172,0.00124
173,0.00083
174,0.001
175,0.00098
176,0.00091
177,0.00091
178,0.00098
179,0.00071
180,0.001
181,0.00062
182,0.00071
183,0.00077
184,0.00076
185,0.00059
186,0.00079
187,0.00058
188,0.00062
189,0.00052
190,0.00057
191,0.00043
192,0.00054
193,0.00039
194,0.00039
195,0.0005
196,0.00038
197,0.00034
198,0.00034
199,0.00036
200,0.00027
201,0.00038
202,0.00029
203,0.00029
204,0.0003
205,0.00034
206,0.00033
207,0.00023
208,0.00024
209,0.00026
210,0.00025
211,0.0002
212,0.0002
213,0.00014
214,0.00008
215,0.00015
216,0.00019
217,0.00016
218,0.00018
219,0.00015

